Neural Polar Decoders for DNA Data Storage

Synchronization errors, such as insertions and deletions, present a fundamental challenge in DNA-based data storage systems, arising from both synthesis and sequencing noise. These channels are often modeled as insertion-deletion-substitution (IDS) channels, for which designing maximum-likelihood decoders is computationally expensive. In this work, we propose a data-driven approach based on neural polar decoders (NPDs) to design low-complexity decoders for channels with synchronization errors. The proposed architecture enables decoding over IDS channels with reduced complexity $O(AN log N )$, where $A$ is a tunable parameter independent of the channel. NPDs require only sample access to the channel and can be trained without an explicit channel model. Additionally, NPDs provide mutual information (MI) estimates that can be used to optimize input distributions and code design. We demonstrate the effectiveness of NPDs on both synthetic deletion and IDS channels. For deletion channels, we show that NPDs achieve near-optimal decoding performance and accurate MI estimation, with significantly lower complexity than trellis-based decoders. We also provide numerical estimates of the channel capacity for the deletion channel. We extend our evaluation to realistic DNA storage settings, including channels with multiple noisy reads and real-world Nanopore sequencing data. Our results show that NPDs match or surpass the performance of existing methods while using significantly fewer parameters than the state-of-the-art. These findings highlight the promise of NPDs for robust and efficient decoding in DNA data storage systems.

==> figures/plots/sorted_reliabilities_train_n0-1_best.csv <==
X,Y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0.0001
172,0.0001
173,0.0001
174,0.0001
175,0.0001
176,0.0002
177,0.0003
178,0.0003
179,0.0004
180,0.0004
181,0.0004
182,0.0004
183,0.0004
184,0.0005
185,0.0007
186,0.0007
187,0.0008
188,0.0008
189,0.0008
190,0.0009
191,0.001
192,0.001
193,0.001
194,0.001
195,0.001
196,0.0011
197,0.0011
198,0.0011
199,0.0012
200,0.0015
201,0.0016
202,0.0016
203,0.0019
204,0.0023
205,0.0026
206,0.0029
207,0.0037
208,0.0037
209,0.0051
210,0.0055
211,0.0058
212,0.0062
213,0.0069
214,0.007
215,0.0072
216,0.009
217,0.0099
218,0.0135
219,0.0243
220,0.0265
221,0.4856
222,0.4871
223,0.4925
224,0.4927
225,0.4933
226,0.4943
227,0.4959
228,0.4969
229,0.4976
230,0.4979
231,0.498
232,0.498
233,0.4981
234,0.4987
235,0.4991
236,0.4994
237,0.4997
238,0.5005
239,0.5006
240,0.5011
241,0.5011
242,0.5016
243,0.502
244,0.5027
245,0.5035
246,0.5038
247,0.5052
248,0.5058
249,0.5069
250,0.507
251,0.507
252,0.507
253,0.5096
254,0.5107
255,0.5114
256,0.5124

==> figures/plots/tmp/ber_fer_del-0.1_n-256-e256-h-2048-l2.csv <==
Code-Rate,BER,FER,L
0.15,0.0002115583069184247,0.001568627450980392,1
0.2,0.001114955813642226,0.0058823529411764705,1
0.25,0.0036121323529411764,0.01588235294117647,1
0.3,0.0158926729134777,0.055098039215686276,1
0.15,0.00024767801896029827,0.001176470588235294,2
0.2,0.0007381776376974349,0.0035294117647058825,2
0.25,0.0033823529411764705,0.012941176470588235,2
0.3,0.006818885500086289,0.022745098039215685,2
0.15,0.00035087719851849123,0.000980392156862745,4
0.2,0.0011495578920870434,0.004705882352941176,4
0.25,0.0034681372549019607,0.011568627450980392,4
0.3,0.006336429349932016,0.019019607843137255,4
0.15,0.0005417956645582236,0.001568627450980392,8
0.2,0.0015840061852598892,0.005294117647058823,8
0.25,0.003756127450980392,0.012549019607843137,8
0.3,0.010345717305500133,0.028823529411764706,8
0.15,0.000768833855787913,0.002352941176470588,16
0.2,0.0016455209934536149,0.005686274509803921,16
0.25,0.0024264705882352943,0.00784313725490196,16
0.3,0.012409700752765524,0.03176470588235294,16

==> figures/plots/tmp/deletion-iid-mi-rate.csv <==
d,mi_rate
0.01,0.937170830280866
0.05,0.7425468436742877
0.1,0.5603768718504991
0.15,0.4252824538879956
0.2,0.32278065410582457
0.25,0.2409085501988796
0.3,0.1797975736710078
0.35,0.13297737669792264
0.4,0.0971897698371128
0.45,0.0720237796220412
0.5,0.052244308623127456

==> figures/plots/tmp/traces_counts_n0-1_info-bits-220_best.csv <==
Category,Count
1,4
2,6
3,38
4,55
5,61
6,160
7,165
8,151
9,266
10,252
11,326
12,341
13,317
14,329
15,385
16,432
17,361
18,378
19,328
20,303
21,358
22,304
23,266
24,198
25,222
26,248
27,277
28,236
29,137
30,157
31,119
32,113
33,89
34,114
35,106
36,112
37,69
38,139
39,119
40,82
41,80
42,59
43,99
44,102
45,58
46,70
47,80
48,60
49,56
50,1213
